Static-field ionization model of He-like ions for diagnostics of light field intensity

We study static-field ionization of He-like ions with nuclear charge number in the range of $2\le Z \le 36$. Both the tunneling and over-the-barrier regimes are considered. We calculate the ionization rates by three approximate methods: a fitting formula based on the Perelemov-Popov-Terent'ev (PPT) formula, a perturbative expansion in powers of $1/Z$, and a single-active electron approximation, and compare them with reference ionization rates computed by the multiconfiguration time-dependent Hartree-Fock (MCTDHF) approach. The relative deviation of the rates computed by the PPT-based fitting formula and the third-order perturbation theory from the rates computed by the MCTDHF approach is found to be around 10\%. We discuss quantitatively the contribution from the exchange interaction during the ionization by comparing the single-active electron rates and the reference rates in which multielectron effects are included. We find that a single-active electron approximation, where the exchange interaction is neglected, results in the overestimation of the ionization rates by 30\% for He and 2\% for He-like Kr, showing that the magnitude of the effect of the exchange interaction scales approximately as $1/Z$.

==> IonizationRates.txt <==
%Supplentary data for "Static-field ionization model of He-like ions for diagnostics of light field intensity" by
%E. Lotstedt, M. F. Ciappina, and K. Yamanouchi
%July 3, 2020

%Static-field ionization rates for He-like ions calculated by the MCTDHF method
% Z = nuclear charge number
% F' = (8/Z^3)*F = scaled electric field

%   F'/a.u. ->
% Z
% |
% v

     0.20		   0.25		   0.3		  0.35		  0.4		   0.45		  0.50		  0.55	 	  0.60		  
2	4.49e-03	1.62e-02	3.66e-02	6.48e-02	1.00e-01	1.42e-01	1.90e-01	2.48e-01	3.08e-01	
3	3.98e-04				1.58e-02				8.05e-02				2.10e-01				3.86e-01	
4	7.90e-05	1.36e-03	8.48e-03	2.94e-02	7.02e-02	1.34e-01	2.22e-01	3.43e-01	4.80e-01	
5	2.85e-05				5.68e-03				6.56e-02				2.48e-01				5.84e-01	
6	1.36e-05	4.53e-04	4.39e-03				6.44e-02				2.77e-01				6.98e-01	
7	9.56e-06				3.76e-03				6.53e-02				3.11e-01				8.23e-01	
8	7.71e-06				3.44e-03				6.76e-02				3.42e-01				9.60e-01	
10	3.68e-06	2.16e-04	3.11e-03	1.96e-02	7.50e-02	2.01e-01	4.27e-01	7.83e-01	1.27e+00	
12	5.91e-06				3.09e-03				8.50e-02				5.24e-01				1.62e+00	
14	4.85e-06				3.20e-03				9.70e-02				6.35e-01				2.04e+00	
16	3.46e-06				3.42e-03				1.11e-01				7.58e-01				2.50e+00	
18	2.56e-06	1.94e-04	3.67e-03	2.81e-02	1.26e-01	3.81e-01	8.93e-01	1.76e+00	3.00e+00	
20							3.93e-03				1.42e-01				1.04e+00				3.56e+00	
22							4.25e-03				1.60e-01				1.20e+00				4.17e+00	
24							4.63e-03				1.80e-01				1.37e+00				4.82e+00	
26							5.05e-03				2.00e-01				1.56e+00				5.52e+00	
28							5.52e-03				2.22e-01				1.75e+00				6.27e+00	
30							6.01e-03				2.45e-01				1.96e+00				7.07e+00	
32							6.52e-03				2.69e-01				2.18e+00				7.91e+00	
34							7.05e-03				2.95e-01				2.41e+00				8.80e+00	
36							7.58e-03				3.22e-01				2.65e+00				9.75e+00	

